Scalar reward is not enough: A response to Silver, Singh, Precup and Sutton (2021)

The recent paper `"Reward is Enough" by Silver, Singh, Precup and Sutton posits that the concept of reward maximisation is sufficient to underpin all intelligence, both natural and artificial. We contest the underlying assumption of Silver et al. that such reward can be scalar-valued. In this paper we explain why scalar rewards are insufficient to account for some aspects of both biological and computational intelligence, and argue in favour of explicitly multi-objective models of reward maximisation. Furthermore, we contend that even if scalar reward functions can trigger intelligent behaviour in specific cases, it is still undesirable to use this approach for the development of artificial general intelligence due to unacceptable risks of unsafe or unethical behaviour.

==> data/eum-mones.csv <==
,eum
0,-49.56071970672436
1,-49.24663677392469
2,-48.364393657521084
3,-47.23728396224975
4,-46.99941663488898
5,-46.93844642558398
6,-47.234306446214816
7,-27.333181381225586
8,-46.44534765114178
9,-37.00346537399292
10,-19.563052054405212
11,-9.237969398498535
12,-6.222749948501587
13,-6.336891652735861
14,-6.235533439398528
15,-6.986057347363061
16,-5.59761174845445
17,-5.608615548151033
18,-5.623505202859969
19,-5.426536996119015
20,-5.530256322937088
21,-5.472765929160294
22,-5.362189632341788
23,-5.318489148991006
24,-5.448509829498029
25,-5.353181766076609
26,-5.371679544754214
27,-5.45976059044362
28,-5.39035887960933
29,-5.379511423860405


==> data/hypervolume.csv <==
,hypervolume
0,2.509644272424339
1,3.3971328316256404
2,5.748912614697474
3,9.221384823635162
4,8.541307243554911
5,8.861274991191749
6,9.657585272238066
7,90.94354147823105
8,12.184720725599618
9,39.354779275083274
10,111.04090671680024
11,222.26153816908482
12,245.49153902532908
13,263.5250257986427
14,259.56315204923976
15,235.42987532975894
16,277.20332316185613
17,283.6584520500885
18,249.03039581190137
19,271.98541610645054
20,284.1884570398661
21,291.2161202250918
22,289.41516075092653
23,302.7374188486708
24,284.00492823868467
25,293.69980794859566
26,282.2894801143522
27,277.09508597099205
28,290.50175316603094
29,290.60329352048814


==> data/returns-mones.csv <==
,flooding,water-demand
0,-1.5071,-9.9396
1,-1.2960,-10.5477
2,-1.3165,-10.3089
3,-3.2252,-9.4868
4,-1.0549,-10.7718
5,-1.0019,-10.7818
6,-1.3743,-10.5544
7,-1.0238,-10.8011
8,-1.5206,-10.2324
9,-1.0632,-10.5456
10,-4.2834,-9.6815
11,-1.4557,-10.5376
12,-1.5267,-10.2680
13,-1.8146,-9.8322
14,-2.2997,-9.6600
15,-1.1085,-10.3086
16,-2.2689,-9.8041
17,-1.3036,-10.9012
18,-0.8481,-10.9545
19,-1.3532,-10.6737
20,-1.0768,-10.7190
21,-2.3043,-9.8515
22,-1.1806,-10.6806
23,-1.7613,-10.3676
24,-1.1079,-10.4823
25,-1.1389,-10.5501


==> data/returns-nd.csv <==
,flooding,water-demand
0,-1.849516,-9.551537
1,-1.1797392,-10.170773
2,-0.81836367,-10.947907
3,-1.6005124,-10.162966
4,-3.645025,-9.024903
5,-1.1324342,-10.315438
6,-1.0856577,-10.33864
7,-0.8894618,-10.900983
8,-1.784343,-9.855275
9,-1.6345139,-9.945471
10,-0.912672,-10.338899


==> data/returns-nes.csv <==
,flooding,water-demand
0,-0.9882398,-10.600359
1,-0.871288,-10.6269655
2,-0.89512926,-10.631131
3,-1.0131619,-10.863957
4,-0.9585353,-10.779162
5,-0.8931585,-10.747545
6,-1.6357454,-10.093742
7,-1.0251153,-10.816565
8,-0.8278498,-10.84219
9,-0.93341416,-10.905597
10,-0.8710769,-10.920384
11,-0.9748734,-10.550494
12,-0.92433006,-10.53925
13,-0.8385759,-10.612582
14,-0.96457726,-11.098834
15,-0.953726,-10.726879
16,-1.1331308,-10.625516
17,-0.8470092,-10.753474
18,-1.1246412,-10.420865
19,-0.8707155,-10.995292
20,-0.86662567,-10.627495
21,-0.92740524,-10.6885605
22,-4.8904023,-9.601758
23,-1.0548117,-10.775424
24,-1.1887796,-10.450532
25,-0.8673658,-10.862239
26,-0.93582046,-10.920859
27,-0.99718493,-10.590636
28,-0.92301476,-10.665314


==> data/returns.csv <==
,flooding,water-demand
0,-1.849516,-9.551537
1,-1.3228177,-10.893369
2,-1.0277745,-10.64133
3,-3.6379385,-9.594918
4,-2.0738394,-10.522277
5,-1.2327089,-10.512769
6,-1.4824845,-10.488939
7,-2.1188126,-10.618479
8,-1.4883157,-10.594076
9,-13.269695,-10.001732
10,-1.015239,-10.629978
11,-0.9514537,-10.422088
12,-1.7299418,-10.0293
13,-1.1797392,-10.170773
14,-1.2401347,-10.429602
15,-0.81836367,-10.947907
16,-1.324639,-10.314533
17,-1.0916486,-11.084088
18,-1.0294375,-10.34401
19,-10.487811,-9.406844
20,-1.6005124,-10.162966
21,-1.7433907,-10.295511
22,-1.1279118,-10.844036
23,-1.8468392,-10.026882
24,-1.0080287,-10.654294
25,-1.5640582,-10.403567
26,-1.0597506,-10.874077
27,-49.292076,-10.02555
28,-1.6081504,-10.447175
29,-1.9784038,-9.850002
30,-0.91636086,-10.516716
31,-1.011551,-10.72555
32,-1.2382778,-10.898506
33,-3.645025,-9.024903
34,-2.0127635,-10.183497
35,-1.1324342,-10.315438
36,-1.0856577,-10.33864
37,-0.8894618,-10.900983
38,-1.1246625,-10.507445
39,-1.2405392,-11.134787
40,-1.9152445,-10.0875
41,-1.0267301,-10.626029
42,-1.1996135,-10.682268
43,-1.784343,-9.855275
44,-4.6794667,-9.6011095
45,-1.6345139,-9.945471
46,-8.862012,-9.488675
47,-2.4066195,-9.593008
48,-1.3128117,-10.593479
49,-0.912672,-10.338899

